Solving Inverse Problems in Steady-State Navier-Stokes Equations using Deep Neural Networks

Inverse problems in fluid dynamics are ubiquitous in science and engineering, with applications ranging from electronic cooling system design to ocean modeling. We propose a general and robust approach for solving inverse problems in the steady-state Navier-Stokes equations by combining deep neural networks and numerical partial differential equation (PDE) schemes. Our approach expresses numerical simulation as a computational graph with differentiable operators. We then solve inverse problems by constrained optimization, using gradients calculated from the computational graph with reverse-mode automatic differentiation. This technique enables us to model unknown physical properties using deep neural networks and embed them into the PDE model. We demonstrate the effectiveness of our method by computing spatially-varying viscosity and conductivity fields with deep neural networks (DNNs) and training the DNNs using partial observations of velocity fields. We show that the DNNs are capable of modeling complex spatially-varying physical fields with sparse and noisy data. Our implementation leverages the open access ADCME, a library for solving inverse modeling problems in scientific computing using automatic differentiation.

==> comments.txt <==
----------------------- REVIEW 1 ---------------------
SUBMISSION: 89
TITLE: Solving Inverse Problems in Steady State Navier-Stokes Equations using Deep Neural Networks
AUTHORS: Tiffany Fan, Kailai Xu, Jay Pathak and Eric Darve

----------- Overall evaluation -----------
SCORE: 1 (weak accept)
----- TEXT:
Summary
-------

The paper proposes a method for solving inverse problems in fluid dynamics
using deep neural networks to represent unknown quantities.  The proposed
method unifies the PDE-constrained inverse problem with a neural network by
building a computation graph for the forward evaluation of the loss function,
through the iterative solver for the non-linear equation, and evaluation of
the neural network.  Then, using reverse-mode algorithmic differentiation
generates gradients for an external optimization loop, which differentiate the
entire non-linear solve. The authors demonstrate the effectiveness of this
method on three example problems, each of which demonstrates that the new
method is superior to a non-DNN-based approximation for example, with respect
to overfitting and robustness to noise.  The results for the lid-driven
cavity flow problem are certainly impressive.

A major novelty is that due to loose empirical bounds on the convergence of
the iterative solver, the authors are able to apply reverse-mode AD to the
entire forward solve.  Consequently, the backward-phase of the gradient
calculation has access to the adjoint of the Jacobian of the numerical solver,
not just of the underlying physical equations.  It would be interesting to know
how unrolling different numbers of iterations impacts the accuracy of the
resulting solution.

Major Criticisms and Questions
------------------------------

* In general, the exposition on background literature is lacking.  There is a
wealth of literature in this space (or tangent to it) that would inform a
stronger argument about the efficacy of the approach.  For example, there is
no mention of PDE-constrained optimization or adjoint-state methods and their
relationship to deep learning and reverse-mode AD.  Additionally, the proposed
approach follows similarly from the deep image priors, which has been shown to
be effective for some linear inverse problems.  Finally, this approach is
certainly related to the myriad applications of physics-informed NNs to solve
similar problems.

deep image prior: application in image processing. 

* Under methodology, the paper asserts that traditional basis functions are
challenging, but does not express *why* they are challenging, with
supporting citation.  Without this, lacking expertise in fluid dynamics, it
is not immediately clear why the DNN resolves any challenges.  Could the proposed approach be used in conjunction with radial basis functions in lieu of the NN?

* Reproducing the results of the paper will be challenging because the authors
do not share their methods for solving the inverse problem without the NN nor
do they share the layer structure for the NN.
publish code; first paragraph of section 3.

* How is the NN initialized to ensure physical response and how likely is it
that your solver will *not* converge within 5 iterations, for example due to
non-physical viscosities?


Minor Criticisms and Questions
------------------------------

* The paper has numerous grammatical errors that should be fixed prior to
camera ready submission, if the paper is accepted.

* In the example problems, what is the source of observed data and why does
the loss function only have one input?

* It is not clear to me that the example problems of this scale (e.g., 21 x 21
grid points) are sufficient to demonstrate the larger-scale effectiveness of
the method.

Recommendation
--------------

I believe that at its core, the method is likely quite strong and worthy of
presentation.  The results are strong and there is novelty in aspects of the
work.  However, weaknesses in the paper presentation potentially detract from
reproducibility.  The majority of these issues may be resolvable prior to
camera-ready.  Ultimately, I have this paper on the borderline between accept
and weak-accept.  Due to the weakness in the background literature I will rate
it weak-accept.



----------------------- REVIEW 2 ---------------------
SUBMISSION: 89
TITLE: Solving Inverse Problems in Steady State Navier-Stokes Equations using Deep Neural Networks
AUTHORS: Tiffany Fan, Kailai Xu, Jay Pathak and Eric Darve

----------- Overall evaluation -----------
SCORE: 2 (accept)
----- TEXT:
This work solves a PDE-constrained inverse problem in fluid dynamics using reverse-model differentiation. The loss function contains the output of a PDE, and hence minimizing it requires the computation of the output of the PDE with respect to the unknown field variable (nu), which is  represented in terms of a neural network. Thus, the problem boils down to that of computing the derivative of the output of the PDE with respect to the neural network parameters.  This derivative is computed by representing the sequence of operators in the form of graphs and consistently using back-propagation. Results are presented for a lid-driven cavity. Even though the approach is outlined in a different journal submission (presumably), these applications deserve to be highlighted since this represents true physics constraints.

The one issue in the paper is that the literature review is incomplete. These types of problems have been referred to as 'field inversion' problems and have been worked on in Fluid Dynamics for the past 5-6 years. Recent examples:

1. Field Inversion and Machine Learning With Embedded Neural Networks: Physics-Consistent Neural Network Training, JR Holland, JD Baeder, K Duraisamy , AIAA Aviation 2019 Forum, 3200

(look into references of this paper)

2. DPM: A deep learning PDE augmentation method with application to large-eddy simulation
J Sirignano, JF MacArt, JB Freund, Journal of Computational Physics, 109811

(look into references of this paper)

The general idea of PDE-embedded neural networks is also being referred to as Neural differential equations : https://julialang.org/blog/2019/01/fluxdiffeq/

(not super related...)

These are extremely relevant citations and must not be missed !
